Sentence-Level Sentiment Analysis of Financial News Using Distributed Text Representations and Multi-Instance Learning

Researchers and financial professionals require robust computerized tools that allow users to rapidly operationalize and assess the semantic textual content in financial news. However, existing methods commonly work at the document-level while deeper insights into the actual structure and the sentiment of individual sentences remain blurred. As a result, investors are required to apply the utmost attention and detailed, domain-specific knowledge in order to assess the information on a fine-grained basis. To facilitate this manual process, this paper proposes the use of distributed text representations and multi-instance learning to transfer information from the document-level to the sentence-level. Compared to alternative approaches, this method features superior predictive performance while preserving context and interpretability. Our analysis of a manually-labeled dataset yields a predictive accuracy of up to 69.90%, exceeding the performance of alternative approaches by at least 3.80 percentage points. Accordingly, this study not only benefits investors with regard to their financial decision-making, but also helps companies to communicate their messages as intended.

==> Revision_Email.txt <==
Dear Dursun Delen, (dursun.delen@okstate.edu)

Thank you very much for considering our paper for HICSS 2019. We have now uploaded the revised paper.

On the road to finalizing our submission, we are very grateful for the provision of such helpful reviews. Your reviews enabled us to revise our paper carefully. In the following, we will address all major points individually and we will show how each issue is resolved.

Point 1: We extended the literature review and the discussion of our results. 
Point 2: We added more recent references throughout the paper.
Point 3: We extended our analyses. Specifically, we now use an extended dataset that consists of 1000 manually-labeled sentences from ad hoc announcements; as compared to the previous dataset consisting of only 300 sentences. In addition, we made our datasets publicly available.

Best wishes,
Bernhard Lutz, Nicolas Pröllochs & Dirk Neumann


==> plot_data/paragraph_hist.tsv <==
counts,breaks
0, 0
445,2
321,3
461,4
644,5
686,6
690,7
606,8
537,9
427,10
335,11
237,12
179,13
130,14
103,15
90,16
71,17
56,18
38,19
39,20
32,21
28,22
21,23
22,24


==> plot_data/sentence_classes_hist.tsv <==
pos_freq,neg_freq,breaks
0.015162439999176,0.00286155140973489,5
0.0205846603901856,0.0144527049142002,10
0.0344945509981253,0.0311310609248609,15
0.0346099173894234,0.0379576378173657,20
0.0307410230526771,0.0346939729742367,25
0.0268844894007128,0.0272408472436527,30
0.0135431902927422,0.0182681067938467,35
0.00780371232566284,0.0113854210501707,40
0.00485362889104056,0.00695749754523776,45
0.0029789250324468,0.00480665825033899,50
0.00207247481510476,0.00272595501940431,55
0.0015615665107847,0.00187964651423762,60
0.00470942090191797,0.00563893954271286,65


==> plot_data/sentence_hist.tsv <==
counts,breaks
0,0
32,2
137,4
458,6
674,8
752,10
803,12
705,14
578,16
506,18
375,20
260,22
240,24
178,26
118,28
91,30
67,32
62,34
33,36
42,38
24,40
35,42
22,44
24,46
17,48
17,50
14,52
5,54
12,56
11,58
8,60
60,62

